RIGID: Recurrent GAN Inversion and Editing of Real Face Videos

GAN inversion is indispensable for applying the powerful editability of GAN to real images. However, existing methods invert video frames individually often leading to undesired inconsistent results over time. In this paper, we propose a unified recurrent framework, named \textbf{R}ecurrent v\textbf{I}deo \textbf{G}AN \textbf{I}nversion and e\textbf{D}iting (RIGID), to explicitly and simultaneously enforce temporally coherent GAN inversion and facial editing of real videos. Our approach models the temporal relations between current and previous frames from three aspects. To enable a faithful real video reconstruction, we first maximize the inversion fidelity and consistency by learning a temporal compensated latent code. Second, we observe incoherent noises lie in the high-frequency domain that can be disentangled from the latent space. Third, to remove the inconsistency after attribute manipulation, we propose an \textit{in-between frame composition constraint} such that the arbitrary frame must be a direct composite of its neighboring frames. Our unified framework learns the inherent coherence between input frames in an end-to-end manner, and therefore it is agnostic to a specific attribute and can be applied to arbitrary editing of the same video without re-training. Extensive experiments demonstrate that RIGID outperforms state-of-the-art methods qualitatively and quantitatively in both inversion and editing tasks. The deliverables can be found in \url{https://cnnlstm.github.io/RIGID}

==> caption.txt <==
Most of GAN inversion works focus on the images, applying them on the videos lead to the temporal inconsistency. In the video-based GAN inversion, both the reconstructed and edited videos should be temporal consistency.

Recently, STIT and TCSVE recover the original temporal consistency by optimizing generator for each video’s editing, but cost many times. In this paper We propose a learning based framework that unifies coherent video reconstruction and editing.

For the reconstructed videos, they have ground truths, we can preserve its temporal coherent by the faithful reconstruction. We introduce a spatial code and disentangle the high frequency of images in the latent space.


For the edited videos, since we have no ground truths, we design a novel self-supervised in-between frame constraint for the temporal coherence. As shown in following figure and equation, this constraint enforces the in-between frames can be interpolated using its neighbor frames.

Now we show the comparison on video reconstruction.


Here are the comparison on video editing with various semantic attributes.

Thanks for your watching.
